Identification of AC Networks via Online Learning

The increasing penetration of intermittent distributed energy resources in power networks calls for novel planning and control methodologies which hinge on detailed knowledge of the grid. However, reliable information concerning the system topology and parameters may be missing or outdated for temporally varying electric distribution networks. This paper proposes an online learning procedure to estimate the network admittance matrix capturing topological information and line parameters. We start off by providing a recursive identification algorithm exploiting phasor measurements of voltages and currents. With the goal of accelerating convergence, we subsequently complement our base algorithm with a design-of-experiment procedure which maximizes the information content of data at each step by computing optimal voltage excitations. Our approach improves on existing techniques, and its effectiveness is substantiated by numerical studies on realistic testbeds.

==> data/doe_voltages_without_fault_case6ww_with_conductance.csv <==
SAMPLE,V1,V2,V3,V4,V5,V6
1,1.05,1.05,1.07,0.985665689,0.981246567,1.007647795
2,1.05,1.023539389,0.976979789,0.962754768,0.951566884,0.949570044
3,1.05,1.039191709,1.07,0.980137997,0.982599566,1.000451009
4,1.05,1.040208613,0.991964416,0.981688017,0.96084349,0.95073216
5,1.05,1.05,1.066920117,0.989001213,0.979768787,0.994734198
6,1.05,1.004337683,1.046565141,0.950350324,0.960149222,0.974975061
7,1.05,1.049785164,1.069227704,0.984510486,0.97048838,0.997843854
8,1.05,1.03790889,0.998545332,0.979788487,0.953100493,0.950603071
9,1.05,1.007472986,1.034064504,0.965579607,0.949929162,0.960549332
10,1.05,1.047014839,1.07,0.982113046,0.982268312,1.001229606
11,1.05,1.038126171,1.012268986,0.978338569,0.950468289,0.954778711
12,1.05,1.034976066,0.991500949,0.975890223,0.95052472,0.951834422
13,1.05,1.04833178,1.07,0.983439938,0.985566128,1.004984705
14,1.05,1.040996874,1.024559136,0.981375212,0.951462281,0.966592546
15,1.05,0.995809764,1.03340359,0.950736439,0.950708996,0.961020371
16,1.05,1.05,1.07,0.991449843,0.987996696,0.997380177
17,1.05,0.987937859,1.033642466,0.949922232,0.95075443,0.960992727
18,1.05,1.038646578,1.013814093,0.979515419,0.950715762,0.959333744
19,1.05,1.035244627,0.998840105,0.975694146,0.953663773,0.950211038
20,1.05,1.034872764,1.011347562,0.973710162,0.950464778,0.960475976
21,1.05,1.031544728,1.000304605,0.96985231,0.956396609,0.94951178
22,1.05,1.031578344,1.001446384,0.968652472,0.950313595,0.95458607
23,1.05,1.05,1.07,0.986255315,0.985468746,1.001359258
24,1.05,1.030829968,1.00783587,0.966581799,0.949884372,0.953585067
25,1.05,0.997743217,1.046965333,0.950259161,0.957732608,0.97809236
26,1.05,1.038008354,1.012785488,0.97707288,0.950215596,0.962427322
27,1.05,1.05,1.07,0.991643288,0.979012279,0.99863377
28,1.05,1.040077605,1.000301865,0.982058948,0.954354179,0.950667922
29,1.05,0.999513062,1.03506808,0.949328501,0.959305402,0.95972595
30,1.05,1.05,1.07,0.993661918,0.987436623,0.998416638
31,1.05,1.05,1.07,0.991982698,0.981215401,1.007587199
32,1.05,1.036770443,0.990206116,0.978774378,0.956633026,0.950621468
33,1.05,1.037777147,1.002790504,0.978745918,0.950982896,0.953734693
34,1.05,0.992372788,1.033048493,0.951063452,0.95510401,0.960611887
35,1.05,1.006467826,1.044457308,0.952748794,0.957165043,0.973548302
36,1.05,0.992263763,1.026261621,0.953473396,0.950545323,0.953118354
37,1.05,0.997318984,1.042857674,0.95005819,0.956359538,0.97194621
38,1.05,1.05,1.07,0.99503112,0.988227386,0.997905287
39,1.05,1.038089044,1.023283516,0.976867262,0.950569012,0.968175445
40,1.05,1.038917864,0.99775038,0.982422113,0.954535025,0.950316779
41,1.05,1.002581226,1.038905569,0.960077449,0.94997924,0.966128003
42,1.05,1.03463044,1.004170364,0.97145535,0.950352803,0.960341547
43,1.05,1.05,1.07,0.986054199,0.977803768,1.011251686
44,1.05,1.03816173,0.997534857,0.989407576,0.950215138,0.95119416
45,1.05,1.016431071,1.049664732,0.952559434,0.950308934,0.978763672
46,1.05,1.031291726,0.987298296,0.969268084,0.950369752,0.950767771
47,1.05,1.05,1.07,0.985939569,0.994610082,1.011311361
48,1.05,0.988827841,1.032574539,0.952888127,0.950050201,0.958552536
49,1.05,1.0371183,0.987844813,0.983910701,0.950366857,0.951660512


==> data/doe_voltages_without_fault_case_ieee13.csv <==
SAMPLE,V1,V2
1,0.95,1.05
2,1.05,0.95
3,0.95,1.05
4,0.95,1.05
5,1.05,0.951295807
6,1.05,1.05
7,1.05,1.05
8,1.05,0.950803632
9,0.95,1.05
10,1.05,1.05
11,1.05,0.950260704
12,0.95,1.05
13,1.05,0.951128393
14,1.05,1.05
15,0.95,1.05
16,1.05,1.05
17,1.05,0.950598974
18,0.95,1.05
19,1.05,0.950234288
20,1.05,1.05
21,1.05,1.05
22,0.95,1.05
23,1.05,0.95
24,1.05,1.05
25,0.95,1.05
26,1.05,0.95
27,1.05,1.05
28,1.05,0.95
29,0.95,1.05
30,1.05,1.05
31,1.05,1.05
32,1.05,0.95
33,1.05,0.950320144
34,0.95,1.05
35,1.05,1.05
36,1.05,0.951468783
37,0.95,1.05
38,1.05,1.05
39,1.05,0.951319528
40,0.95,1.05
41,1.05,1.05
42,1.05,1.05
43,1.05,0.951823601
44,1.05,0.952508373
45,1.05,1.05
46,0.95,1.05
47,1.05,1.05
48,1.05,0.951625913
49,1.05,1.05
50,0.95,1.05


==> data/estimated_matrices.csv <==
i, j, y, y_doe, err
1,1,12.4785390582028,12.479397523231,0.00093949607118249
1,2,4.47213595499958,4.47216367997699,0.00017497663126005
1,3,0,0.00132936925215548,0.00132936925215548
1,4,4.85071250072666,4.85164205787058,0.00093587551119153
1,5,3.22078313200415,3.22190904009356,0.00239205764269848
1,6,0,0.0034698824581841,0.0034698824581841
2,1,4.47213595499958,4.47216367997699,0.00017497663126005
2,2,25.0983946856325,25.09904015343,0.00116954993620859
2,3,3.92232270276368,3.92275877146923,0.000695140605454041
2,4,8.94427190999916,8.94497482763247,0.00141181021657662
2,5,3.16227766016838,3.16217231282645,0.00154168699218671
2,6,4.71929178183009,4.71880416906823,0.00076949123568248
3,1,0,0.00132936925215548,0.00132936925215548
3,2,3.92232270276368,3.92275877146923,0.000695140605454041
3,3,17.1435830276051,17.1452879012219,0.00309229271790765
3,4,0,0.00170461031057444,0.00170461031057444
3,5,3.49215147884789,3.491124043267,0.00343839625297303
3,6,9.8058067569092,9.80946016533845,0.00580972507235341
4,1,4.85071250072666,4.85164205787058,0.00093587551119153
4,2,8.94427190999916,8.94497482763247,0.00141181021657662
4,3,0,0.00170461031057444,0.00170461031057444
4,4,15.9502904270074,15.9524991777564,0.00376968608185212
4,5,2.23606797749979,2.23506513268267,0.00100794689476657
4,6,0,0.00394085521179052,0.00394085521179052
5,1,3.22078313200415,3.22190904009356,0.00239205764269848
5,2,3.16227766016838,3.16217231282645,0.00154168699218671
5,3,3.49215147884789,3.491124043267,0.00343839625297303
5,4,2.23606797749979,2.23506513268267,0.00100794689476657
5,5,15.2320810757223,15.2324081511289,0.00558325738634484
5,6,3.16227766016838,3.16430220999256,0.00827662553464211
6,1,0,0.0034698824581841,0.0034698824581841
6,2,4.71929178183009,4.71880416906823,0.00076949123568248
6,3,9.8058067569092,9.80946016533845,0.00580972507235341
6,4,0,0.00394085521179052,0.00394085521179052
6,5,3.16227766016838,3.16430220999256,0.00827662553464211
6,6,17.6483651808981,17.6548650345796,0.0142481317445029


==> data/fro_errors_with_fault_case6ww_with_conductance.csv <==
SAMPLE,RLS1,RLS2,DOE
1,49.87238667,49.87238667,49.48660768
2,49.87238667,49.87238667,49.48660768
3,49.89043788,29.44806147,29.49948213
4,49.47568612,27.7950507,27.29677408
5,49.34347723,27.03595989,26.89124137
6,49.10911528,26.09585571,20.39864877
7,48.5322768,25.98932916,20.04191166
8,48.28620055,25.10409467,17.85238594
9,47.34505365,23.68796526,16.22778307
10,47.13835417,23.2464625,15.12851583
11,45.94175533,21.11531247,12.266249
12,45.42041968,20.7655832,11.09673634
13,44.85952974,19.61552943,9.902290382
14,43.10978606,19.04833231,8.726976732
15,42.56260134,18.57367044,8.055393006
16,41.35814892,18.1846173,6.286574927
17,40.20270915,17.80621217,5.683856918
18,38.14795332,16.79210569,4.671973587
19,37.66406953,15.17790244,3.409744496
20,37.18456135,14.28293789,2.616903452
21,35.90400463,13.97560866,2.330324287
22,35.08211687,12.51276237,1.933711335
23,33.59198066,12.04717507,0.84092746
24,30.71832146,9.395528665,0.564258854
25,28.89490294,8.144812714,0.460251468
26,25.97230749,7.210160086,0.392155032
27,25.06197269,6.926647867,0.191736847
28,23.749649,6.358419282,0.161207968
29,23.18049988,6.084788068,0.09582591
30,15.99371147,1.791143042,0.052964517
31,11.45089958,1.521541975,0.036749838
32,5.468738404,0.833564467,0.02210569
33,5.043404469,0.758482366,0.022357844
34,4.747871459,0.669515114,0.024094322
35,3.993015717,0.655908515,0.015016326
36,3.907576985,0.651465771,0.0124018
37,1.830777166,0.229341887,0.016141616
38,1.276489517,0.156041756,0.022954296
39,1.277639685,0.157949236,0.022310087
40,0.576282732,0.109795287,0.017038403
41,0.313931204,0.055389451,0.017275687
42,0.240067483,0.075454295,0.009622532
43,0.23486794,0.072261165,0.018289079
44,0.163878288,0.037776315,0.020539429
45,0.165967204,0.074065201,0.011763271
46,0.061747912,0.032077291,0.008613485
47,0.062176557,0.043857785,0.009220377
48,0.064435318,0.040805214,0.009091039
49,0.062952887,0.035760341,0.008066908
50,9.416744591,9.414414126,9.439483346
51,15.3955779,15.58322293,35.01742255
52,13.26992932,15.06181908,24.64562184
53,12.21164563,13.55579221,25.16024165
54,11.85119884,14.24951455,21.58202388
55,12.88748099,12.6552063,19.38264263
56,15.5027797,14.50195686,13.59770266
57,15.22156547,13.55199763,11.02559497
58,15.25575523,12.77022528,10.75455241
59,14.97077188,12.67086593,7.768378363
60,14.93977405,12.27793445,4.788641058
61,14.15649644,11.37769355,4.772473482
62,15.21790637,12.74945886,1.256178153
63,14.27521257,10.78207019,0.983299209
64,13.71189412,8.961498714,0.832644446
65,13.67121166,7.627854408,0.586989935
66,10.14753622,5.505398134,0.527983079
67,9.421256138,4.527049694,0.536276985
68,8.391625849,2.890579983,0.43458327
69,2.161877792,1.598247576,0.373002977
70,1.888484045,0.972243293,0.218444176
71,1.289835733,0.919690647,0.22052787
72,0.900720297,0.6716705,0.212622297
73,0.816850773,0.65725149,0.192140571
74,0.747463761,0.628524703,0.137533225
75,0.696984195,0.601650416,0.118423419
76,0.33082581,0.308324553,0.032470134
77,0.330642222,0.233563911,0.02219234
78,0.303807492,0.234735124,0.022171242
79,0.216175876,0.214469795,0.01924975
80,0.173090225,0.120398173,0.021194163
81,0.10217734,0.089299524,0.016455643
82,0.089653665,0.068976181,0.021763635
83,0.049620699,0.042042384,0.021167087
84,0.047541312,0.039136088,0.019006318
85,0.031179119,0.035658593,0.014177944
86,0.023545049,0.025720654,0.005340092
87,0.044233047,0.050555175,0.007024853
88,0.024627204,0.029261238,0.006820823
89,0.059781808,0.05241779,0.026528576
90,0.056446271,0.047404932,0.025679315
91,0.059051657,0.048650322,0.026259908
92,0.066819846,0.046764516,0.025252161
93,0.071747222,0.058604706,0.029689389
94,0.065127336,0.043077816,0.029655391
95,0.058042164,0.053979514,0.026517354
96,0.114932352,0.116453427,0.029519951
97,0.089518065,0.091568425,0.037426285
98,0.098195018,0.068933684,0.034130419
99,0.088583158,0.064491012,0.014972083
100,0.087715101,0.065006448,0.015108727


==> data/fro_errors_with_fault_case_ieee13.csv <==
SAMPLE,RLS1,RLS2,DOE
1,99.16404875,99.16404875,99.16182925
2,99.16404876,99.16182925,99.16182925
3,99.16319153,98.86822022,95.19137437
4,99.16307211,98.52865534,94.70540669
5,99.16299614,98.10747069,94.6033684
6,99.16283602,97.81158535,94.3946576
7,99.16256869,97.50953986,94.19377746
8,99.16250439,97.10957078,93.92134588
9,99.16146608,96.57482232,93.61646307
10,99.16132254,96.25720439,93.57381561
11,99.15995562,96.02162558,93.18697233
12,99.1588753,95.82989686,92.86711846
13,99.15773187,95.60789275,92.6355902
14,99.15546875,95.46595043,92.10218092
15,99.15412366,95.17336882,91.72765623
16,99.15604213,94.96563064,91.03107781
17,99.15429808,94.83370674,90.57467935
18,99.1403599,94.72969655,89.39750697
19,99.14107277,94.70825809,88.59922967
20,99.13547559,94.61337163,87.42125242
21,99.12873794,94.51691419,86.53934773
22,99.12078787,94.37790966,84.65442853
23,99.10243329,94.1532987,82.99019132
24,99.07229869,93.87942629,78.97506221
25,99.06063193,93.65342627,78.28151298
26,99.0302349,93.48155221,77.28231473
27,99.04456976,93.24484696,75.49054803
28,99.02286528,92.89275369,72.63312205
29,98.99902041,92.52290853,71.39125943
30,98.98617423,92.17440753,68.8921716
31,98.97977471,91.73516093,68.36379168
32,98.87628345,91.02729211,63.70552072
33,98.81054083,90.14364325,62.43742518
34,98.77036439,89.89575209,56.7129356
35,98.56018356,88.0171297,55.6531022
36,98.50224315,86.92320015,51.50214724
37,98.47544277,85.44223329,49.53175899
38,98.39890191,84.15892035,45.55627159
39,97.3846785,78.76072924,36.52586408
40,97.17686193,75.54726878,31.02964778
41,96.86528534,73.80889338,30.43138057
42,95.98797545,71.87204783,28.10974027
43,93.74099509,69.10145457,25.30802072
44,92.9112982,65.80496335,17.63705963
45,91.15589247,62.17035345,16.12578018
46,88.72104009,56.00705671,11.76072628
47,87.25408338,54.50570941,9.753596883
48,85.55669368,50.84726657,8.607242647
49,84.35342611,49.21846419,5.206377191
50,83.12014268,47.16729979,4.217835396
51,77.80448673,38.61397449,1.603691214
52,74.90864076,35.38360064,1.289804421
53,73.5957953,34.20507695,1.06942128
54,72.00931046,31.71894711,1.021280731
55,71.00854641,30.61956899,0.965489036
56,60.94765118,23.71207447,0.505341869
57,56.95355807,20.74614382,0.47533642
58,52.25052141,17.84730788,0.370152116
59,47.39454069,14.90486554,0.350328397
60,45.78303406,12.86121601,0.344439365
61,44.67803874,12.2728733,0.330065397
62,37.02428818,10.09803055,0.23776044
63,28.70692819,8.965538977,0.220542404
64,27.84849288,8.477561129,0.22862189
65,26.62863456,7.515266186,0.215405968
66,20.861123,7.070320245,0.195667313
67,9.180239494,2.567944149,0.136995888
68,7.868101075,1.570215362,0.153782314
69,4.396814362,0.966670344,0.143585452
70,3.401846725,0.781453882,0.141923254
71,2.46215138,0.472649816,0.189544022
72,1.894361247,0.366243488,0.166740452
73,1.598797091,0.332404333,0.161631527
74,1.073171166,0.296308317,0.163515308
75,0.990111525,0.214863988,0.121732882
76,0.91618516,0.203106805,0.119537412
77,0.86157096,0.198855651,0.129441146
78,0.664857821,0.1838079,0.122423714
79,0.381301015,0.134396537,0.097960965
80,0.260033837,0.10258654,0.095018739
81,0.255980317,0.087092515,0.094724705
82,0.242234689,0.095214829,0.087014894
83,0.15056023,0.087505396,0.082172269
84,0.133344877,0.092175836,0.094253312
85,0.126060551,0.087910122,0.105128275
86,0.12591551,0.088074696,0.095418957
87,0.086622611,0.080946247,0.069065339
88,0.079003392,0.070320446,0.06528966
89,0.068049292,0.065349203,0.068369144
90,0.062172053,0.059417188,0.065210195
91,0.066424574,0.059733466,0.064887578
92,0.064282013,0.072545095,0.055292791
93,0.07460823,0.076497295,0.064182308
94,0.081287872,0.084190494,0.068983323
95,0.076299815,0.077255204,0.074100609
96,0.079526821,0.076929329,0.071917621
97,0.073138667,0.074273824,0.080469403
98,0.073845552,0.072193236,0.073915158
99,0.075966316,0.077536728,0.072963583
100,19.72138923,19.71940356,19.71737612
101,17.53284697,15.89283354,7.36896776
102,18.6502704,16.42470689,8.683284661
103,17.07335019,14.75392679,8.381304945
104,19.34436723,17.36626233,9.006181854
105,19.63999123,15.56537167,8.414703893
106,19.69090531,15.70600318,7.477295709
107,17.45755172,15.73285818,8.135887129
108,19.15008641,17.26790182,11.91174694
109,17.46780896,15.7883833,11.04998323
110,16.8050261,14.93875164,10.52784981
111,18.26806405,18.81998988,9.662193261
112,18.90753623,17.92506913,8.508210741
113,16.10115602,15.67715577,7.93826143
114,16.22629588,15.76050889,9.397598655
115,15.21545257,15.05124011,7.470133323
116,17.33824229,17.12105498,7.72659599
117,16.48067775,15.0029826,8.562194354
118,16.62661184,14.70291899,8.440363877
119,9.566970082,9.545612295,8.86970344
120,9.434066498,9.510275589,10.2263349
121,8.939110856,9.070494171,10.1861712
122,8.797869193,8.701132032,7.996108937
123,9.025825899,8.07146164,6.499578524
124,8.074462957,6.957647635,6.327460849
125,8.869472776,6.855788676,6.641190409
126,8.116648208,6.809494046,6.417493374
127,6.643757643,6.003858952,5.441380308
128,3.94163055,3.88825576,4.945481452
129,3.785488249,3.851798248,4.012418983
130,3.56596431,3.622419621,1.936615092
131,3.097358742,3.09530619,1.850888636
132,3.169208199,3.120392834,1.944449373
133,2.764460366,2.742205404,1.278904875
134,1.329257816,0.902036961,1.093773257
135,0.273503578,0.24072283,0.306041647
136,0.247956017,0.224233607,0.244361168
137,0.258077862,0.218309902,0.227043747
138,0.099827376,0.093172582,0.215978756
139,0.087757937,0.079348179,0.159311732
140,0.086755893,0.076394621,0.119619209
141,0.08103724,0.075225134,0.110135235
142,0.080782589,0.077129165,0.121176152
143,0.060417818,0.062082868,0.109986452
144,0.07723298,0.078060678,0.090565447
145,0.083676382,0.084664713,0.080735703
146,0.087655559,0.091859364,0.084433915
147,0.108713692,0.109347752,0.089347752
148,0.111459783,0.106550372,0.086550372
149,0.092668785,0.092338378,0.072338378
150,0.09588239,0.103329247,0.083329247
151,0.096299904,0.104392365,0.084392365
152,0.084683913,0.082230051,0.062230051
153,0.08030473,0.07719544,0.05719544
154,0.085091291,0.076828736,0.056828736
155,0.076633758,0.075824549,0.055824549
156,0.075326088,0.07291197,0.05291197
157,0.072507548,0.065707212,0.045707212
158,0.07626229,0.068923224,0.048923224
159,0.06948624,0.069805962,0.049805962
160,0.067198877,0.065475037,0.045475037
161,0.06605728,0.063756457,0.043756457
162,0.070529221,0.083398943,0.063398943
163,0.072046976,0.078343694,0.058343694
164,0.066072157,0.074384981,0.054384981
165,0.066037712,0.063979205,0.043979205
166,0.0621964,0.062381507,0.042381507
167,0.072338488,0.068737421,0.048737421
168,0.061485266,0.059191549,0.039191549
169,0.058245431,0.056319179,0.036319179
170,0.056961963,0.058748812,0.038748812
171,0.053993191,0.055292543,0.035292543
172,0.071666577,0.072735442,0.052735442
173,0.085916011,0.089763827,0.069763827
174,0.087280675,0.093955503,0.073955503
175,0.107931231,0.107467585,0.087467585
176,0.10381338,0.10207591,0.08207591
177,0.098977594,0.097689261,0.077689261
178,0.099686851,0.085767885,0.065767885
179,0.110012691,0.101368934,0.081368934
180,0.103894008,0.092965085,0.072965085
181,0.102812908,0.092120785,0.072120785
182,0.126468341,0.119934922,0.099934922
183,0.114394718,0.102298486,0.082298486
184,0.118222736,0.103016736,0.083016736
185,0.104259256,0.085137519,0.065137519
186,0.115731896,0.099518986,0.079518986
187,0.103332521,0.109854541,0.079854541
188,0.103266541,0.110578012,0.080578012
189,0.115396267,0.126361335,0.096361335
190,0.115111864,0.123597231,0.093597231
191,0.117555354,0.134321174,0.104321174
192,0.10400839,0.120989591,0.090989591
193,0.115076892,0.11613621,0.08613621
194,0.136316321,0.113438864,0.083438864
195,0.136611241,0.117247148,0.087247148
196,0.131207907,0.119733399,0.089733399
197,0.133987497,0.122245053,0.092245053
198,0.125475763,0.120451427,0.090451427
199,0.120030567,0.115436779,0.085436779
200,0.13256391,0.12993585,0.09993585


==> data/fro_errors_without_fault_case6ww_with_conductance.csv <==
SAMPLE,RLS1,RLS2,DOE
1,49.7008607,49.7008607,49.70448224
2,49.7008607,49.7008607,49.70448224
3,49.70544757,27.91609211,49.6686109
4,49.14948713,26.58526891,48.76625958
5,48.94969174,25.71265856,48.25096213
6,48.66879344,24.64341277,47.82612654
7,47.87777963,24.45975251,47.07426626
8,47.62910677,23.65773662,43.53055443
9,46.41975976,22.16957327,41.7365859
10,46.07948802,21.48948936,41.7266187
11,44.80724474,19.52579507,38.07625316
12,44.20995379,19.22213995,37.49256262
13,43.6471207,18.19668573,35.08725431
14,41.60866597,17.66724236,32.70819366
15,40.89785727,17.04977015,32.52083835
16,39.50659218,16.65393245,29.39812966
17,38.29554956,16.2511475,25.65814912
18,35.4816305,15.11055761,21.89062707
19,34.97104033,14.0587078,15.41491819
20,34.22097742,13.14922203,14.55098654
21,33.25871594,12.71993546,11.13360063
22,32.13118608,11.23281181,9.946029354
23,30.33189549,10.46780785,8.599290826
24,26.84428824,7.585192625,5.067568055
25,24.02060056,6.055241877,4.221403197
26,21.54710621,5.035029467,2.959525137
27,21.14329224,4.8609642,2.815690361
28,18.79197154,4.483576585,1.755266281
29,17.90006559,4.114016624,1.589134283
30,10.52345421,1.612114767,0.938303038
31,7.240414475,1.412504391,0.759860047
32,3.632608078,1.271209449,0.647761158
33,3.552902525,1.197007937,0.525704989
34,3.401860518,1.530721287,0.269943462
35,2.299894188,1.41698468,0.169484425
36,2.274937726,1.395033478,0.08166384
37,1.221659563,1.532052167,0.051046803
38,0.828826544,1.414011751,0.045586684
39,0.833199713,1.548915587,0.034373573
40,0.387154561,1.317309395,0.029655851
41,0.194545781,1.488109273,0.026700419
42,0.10232671,1.477858501,0.02461587
43,0.085773954,1.448423985,0.02068055
44,0.095650606,1.290557092,0.018853486
45,0.085026871,1.275768581,0.016982229
46,0.042662298,1.169437062,0.013401456
47,0.056866826,1.412709334,0.017941047
48,0.061504942,1.311702927,0.017072688
49,0.054442618,1.341113411,0.015362324
50,0.048442111,1.401831219,0.013418836


==> data/fro_errors_without_fault_case_ieee13.csv <==
SAMPLE,RLS1,RLS2,DOE
1,99.16404875,99.16404875,99.16182925
2,99.16404876,99.16182925,99.16182925
3,99.16319183,98.87863973,95.19188862
4,99.16307441,98.56094319,94.70846785
5,99.16300267,98.17436268,94.61020835
6,99.16286099,97.90873799,94.3092121
7,99.16263138,97.64074181,94.25281215
8,99.16258255,97.28311632,93.92712542
9,99.16176693,96.79455038,93.82484073
10,99.16166732,96.49009215,93.76945664
11,99.1606879,96.26524854,93.61756051
12,99.15992238,96.07153542,93.31721251
13,99.15908237,95.85468267,93.2472493
14,99.15747263,95.70821514,92.79077183
15,99.15682364,95.42026534,92.39959478
16,99.1580236,95.22117805,91.77943316
17,99.15693822,95.0879818,91.37655165
18,99.14795389,94.9788639,90.79841439
19,99.14824852,94.94319793,90.20883265
20,99.14526877,94.85080909,89.34311256
21,99.14033069,94.77781757,88.82956895
22,99.13627949,94.68646632,87.81485981
23,99.12706687,94.58353131,86.70083928
24,99.11279301,94.41868263,84.31000286
25,99.10688147,94.28989991,83.5847299
26,99.09329726,94.21837358,82.97748572
27,99.09712952,94.09834198,81.95139016
28,99.09154377,93.94367199,80.74469807
29,99.07973614,93.73243667,80.10312133
30,99.06255443,93.44672903,78.38984559
31,99.06299265,93.20721987,76.54447205
32,99.02086963,92.90602397,74.03303796
33,99.0182037,92.48195447,71.70088923
34,98.9840097,92.29923849,67.7908837
35,98.92290869,90.963841,67.0312368
36,98.92371002,90.39810866,64.25479558
37,98.93480476,89.46270366,62.79713596
38,98.93432813,88.75899499,56.87641273
39,98.53644831,86.07739424,50.387747
40,98.602929,84.14025233,45.488282
41,98.48134199,82.70492618,44.86858928
42,98.25002049,81.39681376,39.56771094
43,97.23812478,78.9971166,37.08436177
44,96.63231051,76.5031062,29.04539804
45,95.63401457,74.09817126,26.02994822
46,95.00215747,71.51018183,21.67821501
47,94.07213565,69.69346098,20.26864586
48,93.24316655,67.55809402,17.21355269
49,92.97954943,67.13256164,13.57910954
50,92.34684622,65.22363887,13.04846364
51,90.026853,58.49910691,7.032467416
52,88.93702668,56.85852767,5.955265277
53,88.71460646,55.99612945,5.529971328
54,88.03769253,53.97753913,4.277685456
55,87.34580248,52.39799164,3.837048622
56,83.61146796,47.81477676,2.257855731
57,81.69274966,44.04708228,1.993526775
58,78.45383886,39.53752772,1.855551069
59,76.1389195,37.01624258,1.337074815
60,74.61362459,34.95175641,1.138178473
61,73.07187668,32.6079064,1.11558365
62,64.75158716,26.95289458,0.839440736
63,61.34374794,25.65170804,0.748961377
64,60.23134404,24.52890291,0.711435201
65,58.91358029,23.1480072,0.626353419
66,53.98148483,22.39993405,0.590719176
67,35.73549126,11.20245573,0.213136439
68,32.68077557,8.479166427,0.202010385
69,26.04757126,6.910962258,0.143934562
70,22.72276528,5.966630416,0.113764999
71,17.84200161,3.991923976,0.114987846
72,15.09618757,3.273229062,0.103553278
73,13.37305731,2.965209521,0.095722148
74,9.887909621,2.537881946,0.107338117
75,9.124356613,1.866370288,0.102004324
76,8.447928371,1.719762358,0.091601023
77,7.984516878,1.663712929,0.095365819
78,6.641027784,1.37647406,0.082920032
79,4.135336746,0.828128083,0.07215197
80,2.926854315,0.619599554,0.071376459
81,2.860968151,0.547545389,0.071086313
82,2.806318518,0.485301205,0.076086881
83,1.519028876,0.371959878,0.064352125
84,1.227348133,0.31962397,0.070021491
85,1.195355168,0.309542672,0.068284108
86,1.181422378,0.302653334,0.060866649
87,0.580291641,0.137222801,0.057412363
88,0.412757919,0.094354534,0.06316146
89,0.276008856,0.07900248,0.062119223
90,0.281803442,0.079170424,0.059170424
91,0.244985816,0.073372826,0.053372826
92,0.184306897,0.057396188,0.037396188
93,0.072674152,0.061273466,0.041273466
94,0.068921778,0.061214813,0.041214813
95,0.075485155,0.071672639,0.051672639
96,0.076576094,0.071750898,0.051750898
97,0.080035178,0.078763152,0.047892346
98,0.084020403,0.082351247,0.048912305
99,0.097156857,0.08482653,0.044310982
100,0.095001,0.079774142,0.046579124


==> data/fro_errors_without_fault_case_ieee13_real_Y.csv <==
SAMPLE,DOE,DOE_REAL_Y
1,121.5753348,121.5753348
2,121.5753348,121.5753348
3,103.7554142,98.33778631
4,103.5277879,96.257879
5,99.26375441,96.00825825
6,98.78502422,95.39223441
7,97.84240357,95.2748133
8,97.63486553,94.57952506
9,97.3139969,94.37308995
10,96.92593473,94.30352552
11,96.65513225,94.0882498
12,96.40686508,93.70327352
13,96.15706356,93.61702492
14,95.49452253,93.03891759
15,95.11372826,92.4389304
16,94.24877486,91.4517995
17,93.71486489,90.93765555
18,92.45078933,90.25296903
19,92.21084094,89.57360475
20,91.81472284,88.61022954
21,91.08424223,88.09021704
22,89.99017709,86.96403822
23,88.47286017,85.66570632
24,84.95795283,83.11358492
25,84.3846253,82.2308619
26,83.20309702,81.61779834
27,82.35508052,80.4705151
28,80.36538292,79.26195074
29,79.77960905,78.59393512
30,78.52313415,76.79434543
31,76.07030666,74.86138523
32,72.80594768,72.37871398
33,71.35847073,70.05034361
34,67.75880534,65.89387856
35,66.57110811,64.94457888
36,64.52358954,62.05993577
37,61.8613713,60.48915657
38,57.54061823,54.45359787
39,50.41601264,47.87179422
40,45.05992987,42.94712489
41,42.77773934,42.1897981
42,39.4465032,36.73204703
43,38.1178887,34.289719
44,34.29224974,29.28512543
45,26.13608743,26.25349792
46,22.23187693,21.84572826
47,20.12224131,20.41572395
48,17.58920319,17.33718416
49,12.8661835,13.68339802
50,11.84049736,13.18439443
51,10.91910167,7.010146275
52,8.969999794,5.936511572
53,8.152694036,5.520745805
54,7.448018614,4.276255451
55,6.4515395,3.826769195
56,2.255872004,2.256268811
57,2.010996977,1.99065749
58,1.828605693,1.849753026
59,1.52686941,1.338531399
60,1.337142174,1.138481647
61,1.255370287,1.115303533
62,0.91107139,0.84091402
63,0.654879065,0.748009114
64,0.596831613,0.711243638
65,0.454619557,0.626981018
66,0.408686173,0.588852518
67,0.185990491,0.213210759
68,0.160952408,0.205277648
69,0.13255869,0.144639253
70,0.126445268,0.113705537
71,0.141509138,0.114598475
72,0.142329707,0.102423525
73,0.119879806,0.094806892
74,0.111480902,0.106230842
75,0.108118518,0.10105251
76,0.091757572,0.090834809
77,0.089767104,0.094724838
78,0.082233668,0.082639606
79,0.076574781,0.071899065
80,0.079205408,0.071154985
81,0.074860724,0.070847004
82,0.071747595,0.07597149
83,0.061929165,0.064204575
84,0.070967578,0.069852908
85,0.059652878,0.068125728
86,0.055770538,0.060761699
87,0.060406647,0.057361358
88,0.050146692,0.063212265
89,0.056537342,0.062156282
90,0.070756082,0.072038329
91,0.083534282,0.073724834
92,0.107970239,0.091257334
93,0.076532269,0.070583206
94,0.057230664,0.062798996
95,0.057215603,0.058194264
96,0.056054387,0.063120997
97,0.059015515,0.06963578
98,0.060595365,0.071475777
99,0.066380859,0.081359879
100,0.079804074,0.088128079


==> data/line_trip_estimation_case6ww_with_conductance.csv <==
SAMPLE,RLS1,RLS2,DOE,REAL
1,0,0,0.1,4.719291782
2,0,0,0.1,4.719291782
3,0.059569527,2.928170745,4.53172038,4.719291782
4,0.049615115,3.079340605,4.631275899,4.719291782
5,0.081271959,3.468805013,4.957271466,4.719291782
6,0.029467147,3.77898164,5.309999854,4.719291782
7,0.269237063,3.828299402,5.267350124,4.719291782
8,0.257041819,3.686134047,5.455000503,4.719291782
9,0.412466008,3.781331629,5.477217327,4.719291782
10,0.289078776,3.760433525,5.175423656,4.719291782
11,0.32347812,4.334742877,4.99443471,4.719291782
12,0.361807765,4.333956439,4.900802288,4.719291782
13,0.284195271,4.285345854,5.076098899,4.719291782
14,1.072051958,4.322824029,5.023691206,4.719291782
15,0.858229705,4.230875659,4.981493872,4.719291782
16,0.899790715,4.150790614,4.934037962,4.719291782
17,1.128884728,4.236814142,4.991451317,4.719291782
18,0.893363099,4.19180285,4.822690807,4.719291782
19,1.434543216,4.264919412,4.928261149,4.719291782
20,1.571668986,4.698550647,4.872241133,4.719291782
21,2.158602589,4.830030218,5.006854737,4.719291782
22,1.740870873,4.903801382,4.917991483,4.719291782
23,1.636731763,4.781227092,4.773757467,4.719291782
24,1.441863153,4.612396905,4.785483984,4.719291782
25,2.002418299,4.768609856,4.777349116,4.719291782
26,4.466916223,5.045420713,4.769692676,4.719291782
27,5.664326332,5.216629788,4.733960932,4.719291782
28,5.672681269,5.209030499,4.733857754,4.719291782
29,5.516750972,5.172424386,4.735505655,4.719291782
30,3.508944002,4.747821548,4.725251001,4.719291782
31,4.090077973,4.763010764,4.724538422,4.719291782
32,4.401895379,4.738867503,4.72380296,4.719291782
33,4.696717657,4.732884338,4.723282878,4.719291782
34,4.901682745,4.745135709,4.723741774,4.719291782
35,4.929156268,4.753170379,4.718099734,4.719291782
36,4.92103158,4.752126143,4.717293117,4.719291782
37,4.80925634,4.715497366,4.719418449,4.719291782
38,4.795122488,4.716526431,4.719968942,4.719291782
39,4.79987914,4.71596763,4.720389945,4.719291782
40,4.680288805,4.708031711,4.721252125,4.719291782
41,4.697450185,4.714629098,4.721117258,4.719291782
42,4.695496704,4.709496781,4.720536364,4.719291782
43,4.703123327,4.710368351,4.720454497,4.719291782
44,4.687621582,4.715429374,4.72119836,4.719291782
45,4.683609767,4.711427901,4.718332201,4.719291782
46,4.696579062,4.710168534,4.719194597,4.719291782
47,4.70431873,4.707608168,4.718995045,4.719291782
48,4.70590085,4.710067909,4.719606025,4.719291782
49,4.705800337,4.711001218,4.719951489,4.719291782
50,4.710245532,4.709391535,4.719280915,0
51,5.267331282,3.865210104,2.895554845,0
52,3.723937734,3.169369681,3.997717494,0
53,3.841905379,2.625172599,3.911869856,0
54,3.745118932,2.522605861,2.371099754,0
55,3.348414954,2.527072549,2.401637865,0
56,2.497007824,1.422999789,1.19919421,0
57,2.531435865,1.159761385,1.32138139,0
58,2.559766788,1.32587235,0.430299803,0
59,2.591491979,1.176552537,0.261122031,0
60,2.922400707,1.212051083,0.329323216,0
61,2.602846712,1.301564058,0.304146717,0
62,1.832325342,1.890424767,0.187997869,0
63,1.104810074,1.516799441,0.252689976,0
64,0.957089779,1.275576766,0.216208338,0
65,0.370950721,0.674082939,0.153793192,0
66,0.626975949,0.591879329,0.122284525,0
67,0.350379719,0.495927709,0.128020112,0
68,0.209383814,0.340254665,0.074112308,0
69,0.033107595,0.21122814,0.072334724,0
70,0.078708554,0.063600879,0.047000461,0
71,0.036042736,0.080855219,0.04732302,0
72,0.007275392,0.054379872,0.04392445,0
73,0.012142595,0.054732408,0.036281975,0
74,0.034131728,0.081504347,0.024080266,0
75,0.036123789,0.083039256,0.023286832,0
76,0.013459087,0.039509991,0.002239488,0
77,0.00532254,0.032924311,0.001364875,0
78,0.005536063,0.03283657,0.002926341,0
79,0.008206831,0.032098236,0.002679732,0
80,0.025109716,0.01880337,0.001253964,0
81,0.009429554,0.012279235,0.001104702,0
82,0.008333123,0.008088299,0.004893996,0
83,0.002480506,0.003148535,0.004890604,0
84,0.003077248,0.003189839,0.003706906,0
85,0.002712111,0.002683374,0.003332527,0
86,0.000137026,0.003358726,0.000664094,0
87,0.002519631,0.009022684,0.000674932,0
88,0.004323702,0.002791219,0.000584241,0
89,0.01160526,0.005821696,0.001124891,0
90,0.003731,0.005508996,0.001209434,0
91,0.004547807,0.006040514,0.001928311,0
92,0.008602703,0.007726114,0.002457882,0
93,0.007139478,0.008284746,0.002327424,0
94,0.005229153,0.00839844,0.002121163,0
95,0.002672855,0.008954142,0.001807537,0
96,0.010647458,0.011874722,0.002740991,0
97,0.011998866,0.013913211,0.003549942,0
98,0.00529464,0.007315041,0.005202832,0
99,0.003888652,0.00800456,0.001413112,0
100,0.005113041,0.008510489,0.001614483,0


==> data/line_trip_estimation_case_ieee13.csv <==
SAMPLE,RLS1,RLS2,DOE,REAL
1,0,0,0.0001,9.86016122
2,0.0001,0.0001,0.0001,9.86016122
3,0.006038731,0.003810587,0.185929111,9.86016122
4,0.006455515,0.009867196,0.226788422,9.86016122
5,0.006895392,0.018431512,0.241581543,9.86016122
6,0.006806579,0.03031223,0.284235576,9.86016122
7,0.006806341,0.042714547,0.307542002,9.86016122
8,0.006648589,0.05840717,0.444270619,9.86016122
9,0.007338934,0.078137974,0.445242252,9.86016122
10,0.007234962,0.087718664,0.500363715,9.86016122
11,0.007523798,0.102442766,0.536116443,9.86016122
12,0.006554339,0.108594411,0.65492192,9.86016122
13,0.006242867,0.11715152,0.678237551,9.86016122
14,0.006450853,0.122600582,0.699108613,9.86016122
15,0.00802826,0.144288307,0.693093226,9.86016122
16,0.007292828,0.16422161,0.887786183,9.86016122
17,0.007529702,0.171753498,0.912550062,9.86016122
18,0.015733562,0.172132026,1.07687266,9.86016122
19,0.016312581,0.174182408,1.094161165,9.86016122
20,0.016496028,0.175565946,1.171489494,9.86016122
21,0.064010435,0.193907252,1.216611229,9.86016122
22,0.060606128,0.195800862,1.21193678,9.86016122
23,0.042508077,0.264370152,2.281848512,9.86016122
24,0.041367097,0.276398542,4.379649891,9.86016122
25,0.054144266,0.287687867,4.476974243,9.86016122
26,0.077602179,0.310589086,4.503081998,9.86016122
27,0.129721103,0.30996951,4.888088375,9.86016122
28,0.130770934,0.312276967,5.436134539,9.86016122
29,0.130013052,0.362682287,5.46294719,9.86016122
30,0.131543138,0.395195729,5.617584545,9.86016122
31,0.136761456,0.403945943,5.858827975,9.86016122
32,0.132949517,0.404109647,5.968794721,9.86016122
33,0.123300059,0.410304568,6.089113215,9.86016122
34,0.236209496,0.417455087,6.123578792,9.86016122
35,0.301622071,0.812793291,6.574024612,9.86016122
36,0.349670136,0.936142771,7.070362883,9.86016122
37,0.752908276,1.691741244,7.739935949,9.86016122
38,0.846019823,1.944141232,7.864623936,9.86016122
39,1.719298982,3.465117392,8.862588742,9.86016122
40,1.923296309,3.619677869,9.020771052,9.86016122
41,1.881699588,3.640823825,9.162945383,9.86016122
42,1.964570431,3.793369183,9.042994947,9.86016122
43,2.054167524,3.937174117,9.157530996,9.86016122
44,3.033029409,4.696640114,9.192677511,9.86016122
45,3.227659864,4.702417845,9.34446734,9.86016122
46,4.036695304,5.263007026,9.578323503,9.86016122
47,4.75109304,5.557724952,9.64817984,9.86016122
48,4.860006188,6.198295969,9.845484973,9.86016122
49,4.783193158,6.24183118,9.813516827,9.86016122
50,4.337000468,6.891422586,9.840061125,9.86016122
51,6.124138887,8.268891603,9.830928319,9.86016122
52,6.147469257,8.31813237,9.825625178,9.86016122
53,6.148366229,8.436386149,9.847753817,9.86016122
54,6.516309464,8.744344506,9.849051135,9.86016122
55,6.489367951,8.831327113,9.851590168,9.86016122
56,6.35899833,8.525215617,9.847515118,9.86016122
57,6.504242751,8.714135414,9.842274618,9.86016122
58,7.190833563,8.763483457,9.842033803,9.86016122
59,8.43062114,9.543327485,9.845383334,9.86016122
60,8.252473812,9.507241751,9.848928255,9.86016122
61,8.205439629,9.484664854,9.849541903,9.86016122
62,8.631350568,9.548569252,9.852205221,9.86016122
63,8.63844322,9.540436126,9.853073664,9.86016122
64,8.744568867,9.645302866,9.853920876,9.86016122
65,8.749900394,9.669527748,9.855771488,9.86016122
66,9.211920649,9.7065855,9.856197405,9.86016122
67,9.165555511,9.687343994,9.857217125,9.86016122
68,9.196160406,9.707782289,9.856944657,9.86016122
69,9.503959122,9.769520228,9.854484611,9.86016122
70,9.52262682,9.761887768,9.854444677,9.86016122
71,9.709312698,9.818424196,9.858233759,9.86016122
72,9.769520328,9.853881463,9.857341165,9.86016122
73,9.820904273,9.853852499,9.856860294,9.86016122
74,9.843124043,9.86281008,9.857141056,9.86016122
75,9.847596474,9.860684774,9.85762589,9.86016122
76,9.847490095,9.858823041,9.858420559,9.86016122
77,9.8456562,9.855350228,9.858499689,9.86016122
78,9.844447508,9.855319045,9.858835871,9.86016122
79,9.845596745,9.854762085,9.860280374,9.86016122
80,9.845004636,9.859397438,9.861010453,9.86016122
81,9.842380037,9.855239861,9.859915409,9.86016122
82,9.850502843,9.856935154,9.860584079,9.86016122
83,9.853913469,9.856241151,9.861621993,9.86016122
84,9.861338254,9.861793504,9.861321026,9.86016122
85,9.859848754,9.860272268,9.861886274,9.86016122
86,9.859926682,9.86070792,9.861522679,9.86016122
87,9.858548457,9.857808305,9.861119633,9.86016122
88,9.85687783,9.855869721,9.861515362,9.86016122
89,9.854850203,9.854893294,9.861333399,9.86016122
90,9.854920615,9.855794759,9.859938446,9.86016122
91,9.860246754,9.859864619,9.859842035,9.86016122
92,9.861379328,9.862084018,9.861513492,9.86016122
93,9.861138677,9.861577012,9.861866682,9.86016122
94,9.861472876,9.861807972,9.860654741,9.86016122
95,9.861280521,9.861715802,9.859749262,9.86016122
96,9.860621277,9.861111125,9.859420721,9.86016122
97,9.860664668,9.860216254,9.85962332,9.86016122
98,9.860220277,9.859837113,9.859277723,9.86016122
99,9.859488514,9.858739898,9.85876919,9.86016122
100,9.86004978,9.859724679,9.858293212,0
101,2.967380235,2.804732363,1.097529549,0
102,2.215364209,2.109915144,1.207458072,0
103,2.024329412,1.775083564,1.227654688,0
104,1.354623844,1.754938988,1.253215149,0
105,1.199841137,1.540876057,1.200369907,0
106,1.082606962,1.390219988,1.049810855,0
107,0.901204244,1.05649612,1.027690319,0
108,0.922358764,0.780137332,0.803277193,0
109,0.834105963,0.751110526,0.709736149,0
110,0.763807105,0.645541229,0.598370405,0
111,0.772720562,0.886219068,0.732223909,0
112,1.050509213,0.736321867,0.720166473,0
113,0.764323658,0.602439642,0.58564291,0
114,0.652690045,0.542117857,0.540865552,0
115,0.300633761,0.286127862,0.117924572,0
116,0.56646977,0.568063615,0.461458767,0
117,0.357668687,0.405921932,0.221113268,0
118,0.344217939,0.393705759,0.30026339,0
119,0.697514447,0.595241519,0.52022107,0
120,0.604675031,0.441505605,0.295380031,0
121,0.821586268,0.649203112,0.494555006,0
122,0.668485352,0.517916384,0.385320724,0
123,0.546488627,0.417636936,0.232850739,0
124,0.490643654,0.378128673,0.226495329,0
125,0.371595689,0.250346706,0.22372679,0
126,0.286078512,0.244005509,0.222685865,0
127,0.230012154,0.216377852,0.19593082,0
128,0.201796767,0.192928846,0.177391711,0
129,0.113877973,0.097202605,0.169776733,0
130,0.123027141,0.104617506,0.09564944,0
131,0.106194764,0.085333233,0.065435929,0
132,0.100723401,0.085203365,0.050935951,0
133,0.110935184,0.098099365,0.048801045,0
134,0.067110131,0.045058816,0.028043286,0
135,0.003227075,0.00294596,0.015254595,0
136,0.003894141,0.004032049,0.015810643,0
137,0.004002297,0.004997978,0.014433702,0
138,0.007210944,0.004108401,0.014230193,0
139,0.00441241,0.00253188,0.01109996,0
140,0.003090856,0.001217965,0.004528646,0
141,0.001596718,0.001140943,0.002667913,0
142,0.002126086,0.001452665,0.002452084,0
143,0.002169718,0.001746039,0.002976379,0
144,0.000658197,0.001057049,0.00288593,0
145,0.001397867,0.00182143,0.00240144,0
146,0.000830269,0.001478285,0.003181947,0
147,0.001932142,0.000721215,0.00298681,0
148,0.00156345,0.001366349,0.001427383,0
149,0.001889212,0.001638525,0.001596114,0
150,0.002364534,0.002016594,0.001553458,0
151,0.002789928,0.002779734,0.001639434,0
152,0.002578448,0.002120208,0.000817216,0
153,0.001528746,0.001528967,0.000714471,0
154,0.00110785,0.000861998,0.001064416,0
155,0.001600577,0.001582514,0.00176753,0
156,0.002868857,0.00278128,0.001632639,0
157,0.002748305,0.002990667,0.001233959,0
158,0.002806746,0.002797777,0.000739142,0
159,0.002313349,0.002232737,0.00073154,0
160,0.002391704,0.002402525,0.00047734,0
161,0.001985186,0.002377084,0.000565147,0
162,0.00154163,0.003630101,0.000479444,0
163,0.003268806,0.003786838,0.000505268,0
164,0.00108949,0.001498855,0.000369533,0
165,0.000785252,0.000912204,0.000291962,0
166,0.001483597,0.001434148,0.000624754,0
167,0.001404216,0.001438377,0.001065024,0
168,0.001552158,0.001729329,0.001416042,0
169,0.001727607,0.001909101,0.002003069,0
170,0.001673978,0.001625009,0.001981871,0
171,0.001332905,0.001320615,0.000109003,0
172,0.0013822,0.00157034,0.000113014,0
173,0.001479572,0.00054192,0.000466082,0
174,0.001202131,0.00189778,0.000655698,0
175,0.00190811,0.002465211,0.001362189,0
176,0.001348709,0.001552678,0.001823303,0
177,0.000141209,0.000484261,0.001210572,0
178,0.000905141,0.001601611,0.001138712,0
179,0.000929746,0.002630357,0.001216805,0
180,0.003485187,0.001871023,0.00148365,0
181,0.004869877,0.003203942,0.001004661,0
182,0.003135688,0.001867126,0.001626904,0
183,0.003160891,0.002034411,0.001449998,0
184,0.002876962,0.001771911,0.001479435,0
185,0.002711293,0.002040726,0.001624391,0
186,0.004710994,0.004601272,0.002156646,0
187,0.00408235,0.0041952,0.000999412,0
188,0.002244414,0.002123559,0.000615824,0
189,0.002297036,0.002148501,0.000589641,0
190,0.00197483,0.001166585,0.001588724,0
191,0.004282252,0.001697346,0.00173886,0
192,0.002857328,0.001344992,0.001077997,0
193,0.003794418,0.001901953,0.001131794,0
194,0.002610009,0.000599758,0.000653672,0
195,0.003632748,0.000290703,0.000706646,0
196,0.003302334,0.00143063,0.000549911,0
197,0.002665864,0.001405044,0.000699181,0
198,0.001782046,0.000920816,0.001564754,0
199,0.002904603,0.001513069,0.000944115,0
200,0.002680523,0.001515032,0.000964438,0


==> data/max_errors_with_fault_case6ww_with_conductance.csv <==
SAMPLE,RLS1,RLS2,DOE
1,25.09839469,25.09839469,24.91688514
2,25.09839469,25.09839469,24.91688514
3,24.93915002,16.43329613,14.90510651
4,24.94900954,15.49575609,13.85537603
5,24.94141385,14.97774125,13.41420539
6,24.92850537,14.53056021,8.000380487
7,24.84643221,14.42399099,7.678483813
8,24.85203462,14.08066216,6.949313909
9,24.78366675,13.2421949,5.815344025
10,24.72593432,13.22667786,5.401180678
11,24.627046,12.23712188,4.50361173
12,24.5271892,12.02078238,4.240907198
13,24.51782937,11.53033314,3.582223638
14,24.17648184,11.50775231,3.01092671
15,24.154189,11.34460617,2.83639471
16,24.24703676,11.57508104,2.473140551
17,24.07463238,11.44632411,2.203809083
18,24.08950611,11.26928333,1.956154607
19,23.62922782,10.33671268,1.201514074
20,23.57853766,9.667333104,1.012133046
21,23.03049921,9.435863702,0.893998862
22,22.59155038,8.431484888,0.744459008
23,22.64736407,8.348520505,0.444956564
24,21.06523317,6.596688316,0.252777867
25,19.74508934,5.565024744,0.164586234
26,17.25836454,4.784657088,0.139013354
27,16.98604899,4.523575378,0.099457464
28,16.22896567,4.120969482,0.086090883
29,15.91589827,3.949257988,0.043430958
30,11.61274642,1.248040347,0.02484087
31,8.388673501,1.060653958,0.018127693
32,3.990346947,0.57390221,0.009513336
33,3.473162217,0.525067404,0.01057363
34,3.107953543,0.44908259,0.011729963
35,2.613282689,0.43521834,0.005298806
36,2.593298259,0.433870468,0.004575876
37,1.09668399,0.157446115,0.006670286
38,0.732149979,0.106706928,0.012050761
39,0.736263618,0.107179805,0.010812642
40,0.421928812,0.077513694,0.006214996
41,0.222391638,0.03801185,0.006749941
42,0.171737916,0.053950092,0.003768105
43,0.163919672,0.05191534,0.007525549
44,0.118354607,0.014390587,0.007030486
45,0.119751399,0.048541545,0.004666933
46,0.032192962,0.011421337,0.003455656
47,0.025916337,0.019388644,0.003235096
48,0.022829744,0.016431494,0.002823019
49,0.02404941,0.013347312,0.003215736
50,4.719281539,4.715690984,4.721669695
51,8.769054405,8.60961363,15.48948405
52,8.734230561,9.141740091,12.10223416
53,7.532307119,7.822673035,12.09506799
54,6.95273314,7.560894669,12.4333355
55,7.441232128,7.088210032,10.93128256
56,10.08917325,9.836109303,7.083484284
57,9.847647333,9.24533241,5.120925671
58,9.907273079,8.571591923,5.915595578
59,10.22427781,8.661181081,4.41623514
60,10.25473995,8.004837682,2.032516913
61,9.942953451,7.701451862,2.193373431
62,11.34800907,8.333530551,0.463682275
63,10.5159818,7.17569253,0.280675032
64,10.13817402,5.953029885,0.247308911
65,9.769171258,5.160584209,0.16416343
66,7.172063357,3.650491629,0.172585896
67,6.65654354,2.952820305,0.196033622
68,5.953725192,1.875738039,0.117286683
69,1.523330982,1.024005916,0.111480387
70,1.353400664,0.664509859,0.074893693
71,0.933309355,0.628766634,0.072240285
72,0.672099469,0.464422555,0.073173782
73,0.605327718,0.447514249,0.067770501
74,0.560298482,0.411656912,0.044315715
75,0.513729975,0.387800604,0.040470772
76,0.256131593,0.19870951,0.01800814
77,0.250738813,0.152344285,0.01116181
78,0.224704042,0.152549307,0.011141648
79,0.153772944,0.133049352,0.009797418
80,0.110441364,0.076720333,0.008575407
81,0.059978616,0.056974897,0.007034249
82,0.05143139,0.042751665,0.007214363
83,0.022349065,0.02431879,0.006856958
84,0.02114944,0.025729617,0.005535723
85,0.012023021,0.023075546,0.004593824
86,0.012259453,0.014151921,0.001611226
87,0.028805296,0.02789423,0.0022627
88,0.010374116,0.014447469,0.002223571
89,0.027004225,0.014953422,0.01116767
90,0.026846192,0.018693906,0.011013433
91,0.027744344,0.017822047,0.01159851
92,0.032068316,0.017726028,0.010522265
93,0.038824714,0.031618513,0.012462077
94,0.034988059,0.014684479,0.012667299
95,0.033173998,0.027517774,0.010454471
96,0.067440257,0.07310826,0.010777993
97,0.044150123,0.053324631,0.011305717
98,0.069359759,0.04313862,0.010660528
99,0.062084615,0.038890015,0.004280981
100,0.057913697,0.038386379,0.004760265


==> data/max_errors_with_fault_case_ieee13.csv <==
SAMPLE,RLS1,RLS2,DOE
1,37.28627051,37.28627051,37.28567165
2,37.28622061,37.28567165,37.28567165
3,37.28814305,37.23061775,36.81217612
4,37.28844874,37.17082979,36.61647157
5,37.2885288,37.09794047,36.58069258
6,37.28854574,37.0434491,36.50919421
7,37.28838991,36.99055066,36.51423396
8,37.28831163,36.92888913,36.43558731
9,37.28851653,36.85473772,36.36862279
10,37.28852827,36.81465556,36.37289036
11,37.28861631,36.78451024,36.27925825
12,37.28870198,36.77996705,36.14888949
13,37.28873922,36.75584844,36.12657705
14,37.2893758,36.7353751,36.04123732
15,37.28900551,36.68347119,35.89873884
16,37.28756386,36.61525501,35.25270659
17,37.28884329,36.57417477,35.13249609
18,37.29469628,36.59449251,35.04719543
19,37.29486986,36.61012684,34.93511276
20,37.29503357,36.60189164,34.81390355
21,37.2992414,36.58577263,34.66065543
22,37.28993738,36.47648825,33.2518211
23,37.27910274,36.33322319,32.05994828
24,37.27649794,36.25588129,30.71262573
25,37.27409862,36.21138556,30.61497602
26,37.26886582,36.14714416,30.56840047
27,37.25769644,35.94328124,29.33023413
28,37.26300167,35.93768875,28.88581621
29,37.2278577,35.57549022,28.15487888
30,37.25356754,35.49866811,27.91169248
31,37.21119343,34.99085299,27.56735998
32,37.1999988,34.70455475,26.96504788
33,37.20020811,34.58897164,26.67019131
34,37.1997673,34.48331334,22.02796561
35,37.14432534,33.82014445,22.31133485
36,37.10012827,33.0278425,20.81925912
37,37.11655737,32.7169854,21.30936305
38,36.97929149,32.25847543,19.75052795
39,36.07064357,25.92156705,14.05530812
40,36.07566458,25.80075704,14.5401116
41,35.88678772,24.92093456,14.52413341
42,35.90160576,25.15040087,14.84097574
43,35.88038147,25.02098501,12.37406875
44,35.76461845,24.60041423,6.815633519
45,35.79321385,24.49943002,6.718292016
46,34.70421046,21.14952653,5.411319351
47,34.65381839,21.19607131,4.936931691
48,34.61464942,21.07827345,4.835877754
49,34.4591996,20.53051204,2.985763512
50,34.02275515,20.88398542,2.530392266
51,28.84276179,13.01340846,0.571374404
52,28.84028548,12.7059225,0.509324413
53,28.50903707,12.43871711,0.487678383
54,28.17145782,10.4810825,0.477216735
55,23.23407027,10.49118021,0.39454896
56,22.18246454,8.082585703,0.15318489
57,21.90333611,7.333301292,0.143860219
58,17.76433649,5.891602339,0.121445707
59,17.00646053,5.087841807,0.116328845
60,16.02148638,4.0589643,0.096103484
61,13.94423397,3.971631607,0.087027031
62,9.128309702,2.687487394,0.062954419
63,7.755505541,2.398540252,0.057749562
64,7.443016282,2.150711702,0.062773614
65,5.92545497,2.096004647,0.058383019
66,5.736616037,1.936257888,0.055180624
67,2.645518517,0.486566652,0.061975418
68,2.574371602,0.430262196,0.061954333
69,1.238493525,0.216945392,0.055558338
70,1.120242199,0.223790592,0.05802158
71,0.749780919,0.131091774,0.083251951
72,0.704432226,0.117455603,0.076258983
73,0.64097625,0.109542792,0.073322025
74,0.398572233,0.102528117,0.073931621
75,0.394066904,0.064789497,0.047974149
76,0.348072506,0.064946552,0.04662243
77,0.310623756,0.061117417,0.044412549
78,0.268983909,0.060593646,0.037744409
79,0.166094635,0.050077776,0.025305733
80,0.11169762,0.026709785,0.024060528
81,0.112411816,0.029270167,0.031909596
82,0.107146015,0.032570265,0.035496689
83,0.082426292,0.024855906,0.031664123
84,0.072626926,0.038802146,0.045801437
85,0.069593195,0.035150162,0.052340354
86,0.068113703,0.031372736,0.046108904
87,0.027758186,0.02354133,0.018527792
88,0.02007004,0.013591019,0.019372497
89,0.014684019,0.013210248,0.018888325
90,0.012295838,0.01325119,0.023157916
91,0.01656653,0.016487808,0.017110524
92,0.015603851,0.022261277,0.021634417
93,0.017396365,0.023092242,0.021260479
94,0.017915276,0.020022285,0.022077622
95,0.024042647,0.026323666,0.024645665
96,0.023128131,0.026270772,0.020993513
97,0.031034834,0.02342371,0.024108476
98,0.026702419,0.020622317,0.0223299
99,0.025093506,0.020214515,0.020557162
100,9.861309498,9.860685386,9.85890132
101,5.553775909,4.432682795,3.959926796
102,7.007310412,6.873043521,4.046691452
103,6.704228647,6.358141346,4.190560221
104,9.428873249,8.0528227,4.104268928
105,10.00725535,8.315435642,4.090863479
106,10.42432068,8.973006757,3.836851464
107,10.40604169,9.422885956,3.800858184
108,11.82309853,10.5100887,3.74283285
109,10.91046973,10.20979308,3.824120908
110,10.66345139,9.710936432,3.257800492
111,11.95070742,12.12602966,3.318357071
112,12.57315378,11.96460438,3.164284681
113,9.622259591,9.519655266,3.123016834
114,9.160943577,9.139607967,4.889626275
115,8.894395761,8.894435221,3.135677486
116,9.646056053,9.678968282,2.782209375
117,8.218824825,7.498504757,2.931106334
118,7.444949369,6.682074723,3.392553676
119,4.89700326,4.779320368,2.405561247
120,4.746303696,4.618189085,3.578514989
121,4.292876057,3.815301206,3.49490972
122,4.654166759,4.069920815,2.631283299
123,4.410984877,3.863942229,1.55176434
124,3.518036834,3.236382874,1.464365377
125,2.875368323,2.136512389,1.623819668
126,2.580077133,2.154515074,1.610841316
127,2.159279027,1.926925725,1.321792182
128,1.405920892,1.3581793,1.371268423
129,1.005653209,0.99297952,1.118901452
130,0.845013802,0.73947661,0.560290904
131,0.706250647,0.654287108,0.597775822
132,0.664959303,0.671056069,0.517952404
133,0.623146884,0.63346336,0.341382578
134,0.341762264,0.250185457,0.281936601
135,0.136822219,0.081756854,0.121838499
136,0.11622703,0.069093778,0.11163089
137,0.115966068,0.078765794,0.106147863
138,0.020568377,0.020582814,0.106077111
139,0.021809225,0.022335159,0.091525319
140,0.017956771,0.018112838,0.044579052
141,0.019236307,0.018236194,0.043117929
142,0.026713501,0.027526864,0.03697589
143,0.023693562,0.024019601,0.034337406
144,0.022845798,0.026933901,0.034851698
145,0.02100574,0.023241805,0.029121646
146,0.033754361,0.032180386,0.022991993
147,0.048404767,0.045520625,0.043883049
148,0.048415137,0.043449505,0.039292333
149,0.029877559,0.029849581,0.025929967
150,0.02628424,0.027008728,0.022414371
151,0.022198347,0.035189879,0.020480765
152,0.023799906,0.021659956,0.017978905
153,0.020344511,0.016678106,0.020042621
154,0.026174208,0.023281997,0.019276374
155,0.017692486,0.016156589,0.016317769
156,0.01536105,0.014239042,0.019512152
157,0.017902686,0.01576073,0.025811913
158,0.019329796,0.017066211,0.02470702
159,0.016066624,0.020839397,0.022705245
160,0.015043133,0.015674612,0.021717923
161,0.016508966,0.014260792,0.010910946
162,0.01496229,0.019053878,0.013136194
163,0.012655677,0.019259523,0.013069624
164,0.01296435,0.018037665,0.014248849
165,0.020960527,0.017189792,0.011458685
166,0.021951739,0.021771211,0.017215761
167,0.021935654,0.021668052,0.018331077
168,0.013309794,0.012710997,0.016596951
169,0.014695234,0.013353085,0.015114906
170,0.014440934,0.013384015,0.017501632
171,0.013974232,0.014347301,0.015809812
172,0.021045816,0.02054018,0.023575598
173,0.025433127,0.024174262,0.025297044
174,0.031895161,0.033071376,0.024041568
175,0.032811598,0.03192826,0.018757665
176,0.025433082,0.024280429,0.01562159
177,0.024630879,0.024573346,0.012346034
178,0.023856224,0.026358143,0.017780882
179,0.026766839,0.029267858,0.01840624
180,0.025619857,0.028226466,0.019675023
181,0.028897686,0.026443004,0.017487732
182,0.042179156,0.034328758,0.02608089
183,0.03721442,0.029035559,0.02568514
184,0.037515144,0.027524218,0.023480042
185,0.034741465,0.02549713,0.024233134
186,0.03813616,0.026858922,0.019576417
187,0.032196858,0.034309095,0.027519897
188,0.03421829,0.036831687,0.028431409
189,0.040225145,0.04505703,0.027876945
190,0.043600571,0.046932825,0.0278511
191,0.042629463,0.054165208,0.024270277
192,0.027792637,0.038580906,0.014838855
193,0.029574137,0.034766157,0.012724036
194,0.044413746,0.047056351,0.028112472
195,0.044190061,0.049158488,0.030636101
196,0.040522071,0.047045422,0.058332869
197,0.038781398,0.043344318,0.060691486
198,0.038765244,0.041733514,0.030245437
199,0.037917183,0.038613189,0.035717582
200,0.039741826,0.036717152,0.024221645


==> data/max_errors_without_fault_case6ww_with_conductance.csv <==
SAMPLE,RLS1,RLS2,DOE
1,25.00094671,25.00094671,24.96380753
2,25.00094671,25.00094671,24.96380753
3,24.818677,15.32218026,24.80183196
4,24.80188389,14.53744573,24.60114658
5,24.78230313,13.96209239,24.14622082
6,24.7621153,13.52892052,23.28353224
7,24.63277286,13.41791068,23.23663077
8,24.62932179,13.07081363,18.61723252
9,24.43336208,12.17303236,17.84631205
10,24.31305324,12.13931536,17.72114773
11,24.14036235,11.26302003,17.13406847
12,23.986021,11.05733089,17.05490613
13,23.99366682,10.64790455,15.63421584
14,23.48174748,10.60920349,13.8711394
15,23.41026078,10.40918199,13.60195054
16,23.44991285,10.61886607,13.6686832
17,23.13772469,10.40658975,13.42049794
18,23.14362646,10.22990565,10.10819814
19,22.60884756,9.675913852,7.405842805
20,22.40635748,8.984358274,7.390916365
21,21.86926027,8.690586571,5.392703518
22,21.19718598,7.67912706,4.370036034
23,21.05086843,7.377402669,3.316660563
24,18.70571955,5.436453527,2.214815041
25,16.73139903,4.224123177,1.844863364
26,14.28290707,3.404477786,1.546303341
27,14.14970576,3.210761459,1.571821377
28,12.71517796,2.9441034,0.864956427
29,12.20894346,2.704192765,0.708423949
30,7.343691664,0.897704213,0.351764768
31,5.098966186,0.673504841,0.325355745
32,2.52069033,0.433627187,0.242381048
33,2.420937504,0.450002994,0.226950704
34,2.221748057,0.708333263,0.157188775
35,1.511743738,0.622396888,0.08351273
36,1.503791416,0.633233418,0.048343553
37,0.737585088,0.610655875,0.022664658
38,0.479609602,0.496742102,0.016845166
39,0.481865394,0.570116111,0.015808861
40,0.270319886,0.43496276,0.012795249
41,0.135470394,0.444188795,0.011934441
42,0.072117956,0.451937308,0.009122165
43,0.058138658,0.435766378,0.008151538
44,0.063242693,0.418418637,0.007781126
45,0.059917079,0.52658421,0.007007867
46,0.020021386,0.470184148,0.005527534
47,0.033051978,0.484296713,0.008249601
48,0.039273017,0.477680785,0.006072857
49,0.02822897,0.437174648,0.005514036
50,0.024138976,0.460122,0.005551628


==> data/max_errors_without_fault_case_ieee13.csv <==
SAMPLE,RLS1,RLS2,DOE
1,37.28627051,37.28627051,37.28567165
2,37.28622061,37.28567165,37.28567165
3,37.28814193,37.23254623,36.81180767
4,37.28844427,37.17649179,36.61826755
5,37.28852406,37.10915169,36.58424938
6,37.28854033,37.05998743,36.43403271
7,37.28839274,37.01256766,36.47225164
8,37.28831964,36.95591647,36.45967992
9,37.28847885,36.88554197,36.44755653
10,37.28848858,36.8443558,36.43087555
11,37.28854852,36.81401702,36.40592878
12,37.28861882,36.80325515,36.3291149
13,37.28863777,36.77822773,36.29999746
14,37.28903757,36.75721288,36.20140243
15,37.28882236,36.70970358,36.05921002
16,37.28796302,36.65634848,35.66480329
17,37.28873562,36.62133986,35.50079744
18,37.29207591,36.64294493,35.36404952
19,37.29221732,36.65694965,35.27818225
20,37.29232229,36.65132271,35.18224
21,37.29476772,36.6405735,35.11247264
22,37.29005266,36.58588357,34.11779624
23,37.28399066,36.5189648,33.71586062
24,37.28233301,36.47233245,32.73358524
25,37.2808804,36.44716321,32.60649492
26,37.27750029,36.41486332,32.59109997
27,37.27230169,36.30940367,32.12802899
28,37.2745853,36.31806555,31.94678192
29,37.25650818,36.11797868,31.38047674
30,37.27768362,36.04025966,29.85807179
31,37.26138255,35.82059256,27.91348998
32,37.25422609,35.66507512,27.51979568
33,37.26026748,35.57911568,27.31983477
34,37.26622977,35.58256319,24.33033145
35,37.24115101,35.06765672,23.89211265
36,37.22105842,34.62696267,23.22527995
37,37.23142432,34.56518497,22.05495163
38,37.17843571,34.33488429,21.01033597
39,36.86066072,31.48317294,18.32318922
40,36.85078441,31.34447704,16.32932678
41,36.76056407,30.63906217,17.49662827
42,36.76875611,30.64256966,18.82025332
43,36.73295934,30.28738934,17.54956445
44,36.66992998,29.61721039,10.48063875
45,36.668782,29.38041822,9.661077011
46,36.40711374,27.93349546,9.204087731
47,36.34531423,27.56029454,9.158717729
48,36.34674313,27.48506473,8.807301845
49,36.30181662,27.26455432,6.581441405
50,36.18529506,26.92566539,6.922417917
51,34.28947946,18.99413293,2.471153608
52,34.32353678,18.89579266,2.379556865
53,34.30205732,18.11251323,2.355815349
54,34.1654983,17.22537439,1.597532119
55,31.03301255,16.71636477,1.474309658
56,27.20691932,16.32834175,0.724849353
57,27.26982268,15.57778842,0.665565185
58,26.02828675,13.4932086,0.652794813
59,26.16057991,13.80125024,0.38103827
60,25.15312849,11.82996798,0.348485546
61,23.92268211,11.5044572,0.318101465
62,22.66540192,8.229988824,0.242757422
63,19.55196911,8.120266943,0.241831108
64,19.50870582,7.728583742,0.241379078
65,18.4260695,6.526388178,0.218112903
66,17.75520943,6.495548116,0.202884115
67,12.36929313,2.604870954,0.045102105
68,12.19096015,2.390984044,0.044076619
69,8.680083725,1.754801042,0.037773437
70,7.70595623,1.814671888,0.030438273
71,5.911461765,1.127700734,0.033103938
72,5.795020337,1.040628528,0.04417704
73,5.43583796,0.987947597,0.040915663
74,4.176408378,0.918735932,0.041501872
75,4.024649116,0.577221683,0.036989094
76,3.085985789,0.579244943,0.036508794
77,2.861528715,0.563490963,0.033110411
78,2.74687947,0.499121216,0.030133631
79,1.858849279,0.415520215,0.025836046
80,1.313397428,0.280207472,0.033616907
81,1.289025223,0.272963453,0.031015104
82,1.266461356,0.265085731,0.028114716
83,0.972188807,0.233226458,0.020465598
84,0.794756469,0.199988031,0.029156706
85,0.784875519,0.19535295,0.023886602
86,0.784590367,0.19460238,0.018095561
87,0.305584489,0.066912469,0.012729089
88,0.196874446,0.038852037,0.027787057
89,0.113710873,0.020022494,0.017174776
90,0.112193044,0.026583698,0.022668616
91,0.108141856,0.027983059,0.019073192
92,0.082977238,0.012671208,0.027629285
93,0.017018651,0.012768698,0.027184249
94,0.02397547,0.02294503,0.022799349
95,0.031220284,0.031151818,0.016029616
96,0.032056719,0.032095736,0.017187264
97,0.03097488,0.028415692,0.016560339
98,0.03291569,0.027965752,0.018839704
99,0.038717116,0.035058299,0.018192382
100,0.038483486,0.03268639,0.01273818


==> data/noise_sensitivity_fro_errors_case6ww.csv <==
SD_V,RLS1,RLS2,DOE
0.000001,0.086742413,0.053013052,0.036527801
0.00001,0.252430791,0.161418444,0.079947944
0.0001,3.416151879,1.180482819,0.429091059
0.001,26.85901752,29.63555143,3.342380377


==> data/noise_sensitivity_fro_errors_case_ieee13.csv <==
SD_V,RLS1,RLS2,DOE
1.00E-06,0.292131258,0.283735479,0.209582217
5.00E-06,1.229382563,1.220301647,0.773709363
1.00E-05,2.195087994,2.21302577,1.775777455
5.00E-05,14.63875505,14.92763688,10.09071798
0.0001,28.41248747,27.76848283,25.86657651

